Learning logic programs by discovering where not to search

The goal of inductive logic programming (ILP) is to search for a hypothesis that generalises training examples and background knowledge (BK). To improve performance, we introduce an approach that, before searching for a hypothesis, first discovers where not to search. We use given BK to discover constraints on hypotheses, such as that a number cannot be both even and odd. We use the constraints to bootstrap a constraint-driven ILP system. Our experiments on multiple domains (including program synthesis and game playing) show that our approach can (i) substantially reduce learning times by up to 97%, and (ii) scale to domains with millions of facts.

==> data/scaling-loading-swi.csv <==
num_facts,duration,error
52,0.0010728836059570312,0
92,0.0015208721160888672,0
247,0.0038022994995117188,0
1039,0.017930984497070312,0
5942,0.11229896545410156,0
26062,0.5154409408569336,0
86977,1.7186839580535889,0
237737,4.831293821334839,0
562024,11.655236005783081,0
1191472,25.15169668197632,0
2321147,47.58833312988281,0
4227187,86.82911515235901,0
7286602,151.86379384994507,0
11999234,247.1267020702362,0


==> data/scaling-loading.csv <==
num_facts,duration,error
42,0.0005416393280029297,7.646874430635562e-05
134,0.0021572113037109375,0.0004247377569589386
489,0.005480384826660157,4.302873466440393e-05
2665,0.038457059860229494,0.0041988921435889
17668,0.2555681705474854,0.0036869524013077044
81640,1.2109317779541016,0.007204035335571838
278331,4.169505214691162,0.06000607131249795
769187,11.533445501327515,0.13750456029848945
1830222,27.29258260726929,0.6007676366093587
3896506,60.30817351341248,1.0084833605535721
7613437,118.05782103538513,2.271596063389358
13895629,352.14416656494143,221.78821210481127
23992584,481.8106981277466,45.45206878459075


==> data/scaling-preprocess.csv <==
num_facts,duration,error
2665,0.02193737030029297,0.0009020441040009745
17668,0.07483839988708496,0.0007503508319492628
81640,0.37241172790527344,0.07244412804677727
278331,1.3112281163533528,0.047103870692379826
769187,3.9183696111043296,0.4210212617599033
1830222,9.809668699900309,0.9154367537754644
3896506,24.61720887819926,1.451801019084765
7613437,46.69417476654053,2.909982327546383

